Phase-resolved spectroscopy of a quasi-periodic oscillation in the black hole X-ray binary GRS 1915+105 with NICER and NuSTAR

Quasi-periodic oscillations (QPOs) are often present in the X-ray flux from accreting stellar-mass black holes (BHs). If they are due to relativistic (Lense-Thirring) precession of an inner accretion flow which is misaligned with the disc, the iron emission line caused by irradiation of the disc by the inner flow will rock systematically between red and blue shifted during each QPO cycle. Here we conduct phase-resolved spectroscopy of a $\sim2.2$ Hz type-C QPO from the BH X-ray binary GRS 1915+105, observed simultaneously with NICER and NuSTAR. We apply a tomographic model in order to constrain the QPO phase-dependent illumination profile of the disc. We detect the predicted QPO phase-dependent shifts of the iron line centroid energy, with our best fit featuring an asymmetric illumination profile ($>2{\sigma}$ confidence). The observed line energy shifts can alternatively be explained by the spiral density waves of the accretion-ejection instability model. However we additionally measure a significant ($>3{\sigma}$) modulation in reflection fraction, strongly favouring a geometric QPO origin. We infer that the disc is misaligned with previously observed jet ejections, which is consistent with the model of a truncated disc with an inner precessing hot flow. However our inferred disc inner radius is small ($r_\text{in}{\sim} 1.4 GM/c^2$). For this disc inner radius, Lense-Thirring precession cannot reproduce the observed QPO frequency. In fact, this disc inner radius is incompatible with the predictions of all well-studied QPO models in the literature.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
